A solar-cycle study of coronal rotation: large variations, rapid changes, and implications for solar wind models

Information on the rotation rate of the corona, and its variation over latitude and solar cycle, is valuable for making global connections between the corona and the Sun, for global estimates of reconnection rates, and as a basic parameter for solar wind modelling. Here, we use a time series of tomographical maps gained from coronagraph observations between 2007 - 2020 to directly measure the longitudinal drift of high-density streamers over time. The method reveals abrupt changes in rotation rates, revealing a complex relationship between the coronal rotation and the underlying photosphere. The majority of rates are between -1.0 to +0.5$^\circ$/day relative to the standard Carrington rate of 14.18$^\circ$/day, although rates are measured as low as -2.2$^\circ$/day and as high as 1.6$^\circ$/day. Equatorial rotation rates during the 2008 solar minimum are slightly faster than the Carrington rate, with an abrupt switch to slow rotation in 2009, then a return to faster rates in 2017. Abrupt changes and large variations in rates are seen at all latitudes. Comparison with a magnetic model suggests that periods of equatorial fast rotation are associated with times when a large proportion of the magnetic footpoints of equatorial streamers are near the equator, and we interpret the abrupt changes in terms of the latitudinal distribution of the streamer photospheric footpoints. The coronal rotation rate is a key parameter for solar wind models, and variations of up to a degree per day or more can lead to large systematic errors over forecasting periods of longer than a few days. The approach described in this paper gives corrected values that can form a part of future forecasting efforts.

==> review1.txt <==
We thank the reviewer for useful comments that have fixed errors and helped improve this paper. Our responses to specific concerns are listed below.

1. Paper use in the presentation; rotation period, rotation rate, and rotation rate relative to Carrington rotation. These are all related, it would be better to use only one everywhere. My preference would be rotation rate uniformly in the entire presentation.

We have reviewed our descriptions of the coronal rotation and believe that our descriptions are accurate and consistent. Out of a total of 103 references to rotation rate, only 12 of which were "rotation rate relative to Carrington", 1 of which was "rotation period", and the remaining 90 were simply "rotation rate" with some references to "rotation rate relative to photosphere".

2. There are three papers of Morgan (2011), the reference to c is first, whereas a and b are later. It would be logical to change a, b, c and accordingly list in the reference list.

This issue has been fixed.

3. As the results indicate asymmetry, in that case fitting \uc0\u969  = A + B sin2 \u966 , and \u969  = A + B sin2 \u966  + C sin4 \u966 , will force to suppress asymmetry. The fitting should use term sin \u966  in the first case and sin \u966  and sin3 \u966  terms in the second case. The use of these terms has shown by Vats and Chandra (2011).

A new figure has been created (bottom panel of figure 8) which compares our results with Vats and Chandra (2011) and uses a polynomial which highlights the asymmetry of the rotation.

4. The results shown in Figure 8 should compared and discussed with the coronal rotational asymmetry reported by Vats and Chandra (2011) using Radio and X-ray observation. Here a discussion and/or comparison with recent work of Sharma et al 2020, Sharma et al used the Solar Terrestrial Relations Observatory (STEREO) data of solar cycle 24 and report evidence of a very strong and statistically significant relationship between hemispheric asymmetry in the solar coronal rotation rate and solar activity reported.

A new figure has been created (bottom panel of figure 8) which compares our results with Vats and Chandra (2011) and uses a polynomial which highlights the asymmetry of the rotation.

5. Since your measurements are of corona, it would be more appropriate to compare these with coronal measurements of Vats and Chandra (2011) and Sharma et al 2020 instead of the comparison with photospheric measurements.

We now compare with both photospheric and coronal measurements (see figure 8). Unfortunately we do not have access to Sharma et al 2020's numbers. We keep the comparison to photospheric rotation since it is relevant to later sections that attempt to interpret rotation rates in terms of magnetic connectivity between the photosphere and corona.

6. Table 1 and 2 give duration in days, most values are positive, but some are negative; authors should clarify what the positive and negative duration signifies and why both have to be used.

This issue has been fixed.

7. Figure 7 need improvement.

We have increased the size and clarity of the labels and titles, and hope this addresses this point. 

8. It would be appropriate to show at least one example of the cross-correlation curves for 5 selected time intervals: 15, 33, 52, 71, and 90 days.

We plotted many examples of the cross-correlation curves, and did a more thorough investigation of the choice of time intervals. In response, we changed the time interval to between 30 and 90 days, and have changed all relevant results and text accordingly. One example of cross-correlation curves is now shown in the new figure 14a.

9. Finally, if there is away to reduce the error bars of these measurements, it would be very worthy.

After some experimentation, we did find a very effective way to reduce the error bars. Previously we applied smoothing over time to the rotation rate estimates after taking the mean over the 5 time intervals. We now apply smoothing (over time) to the estimated lags for each 5 time interval separately. We then calculate the mean over the 5 cases. This greatly improves the results, and we thank the referee for this suggestion.

==> review2.txt <==
We thank the reviewer for comments and our responses are listed below.

1 Rotation rate in several figures, text and tables still presented as relative to Carrington rotation. I suggest author to change entire presentation to rotation rate itself, not relative to Carrington rotation rate. 2. Entire paper should be re-written keeping discussion using uniformly rotation rate. This work will become useful by doing so.

We believe this change would lead to greater complexity in the paper. One of the main points of our results, and the way we present them, is to emphasise how the rotation rates can differ from the standard Carrington rate. It is natural therefore to present the results relative to the standard rate. Throughout the text and captions, we have been explicit in defining which rotation rate we are referring to and believe that a combination of proper rotation rate and rotation rate relative to Carrington helps provide a fuller picture of the results.

3. Authors have added new panel of figure 8 which is okay, but authors have not made sufficient discussions on the comparison. The discussion about the comparison of their results (even though these results have very large error bars).

We have substantial text relating to figure 8, and to the new panel (pages 9 and 13). We believe that any further discussion would simply lead to a longer text which lacks relevance to the results.

4. Author should also justify, how these results (with so large errors bars) will be useful in make models.

We have added an additional explanation of the error bars in the main text, and in the plot we have replaced the error bars with a shaded region. As we say in the caption and text, these error bars do not relate to measurement errors, but to the standard deviation of values over time. The actual rates at certain latitudes and times are listed in the table, so the specific rate for a given phase of the solar cycle and latitude can be used directly by modellers or observers.
